CMA-R:Causal Mediation Analysis for Explaining Rumour Detection

We apply causal mediation analysis to explain the decision-making process of neural models for rumour detection on Twitter. Interventions at the input and network level reveal the causal impacts of tweets and words in the model output. We find that our approach CMA-R -- Causal Mediation Analysis for Rumour detection -- identifies salient tweets that explain model predictions and show strong agreement with human judgements for critical tweets determining the truthfulness of stories. CMA-R can further highlight causally impactful words in the salient tweets, providing another layer of interpretability and transparency into these blackbox rumour detection systems. Code is available at: https://github.com/ltian678/cma-r.

==> rebuttal.txt <==
Reviewer 1 

> They only show experiments in two versions of a dataset. Given that they are proposing a new approach, experiments on more datasets are necessary to backup their claims.

As mentioned in the limitation section, most datasets do not contain labelled key comments that led to the final rumour label. To the best of our knowledge, PHEME is the only dataset that contains this information and as such we only experimented with it.

> Line: 134: what is the reasoning behind summing the rankings to produce the final ranking, why sum?

We use sum rank to integrate two distance metrics rather than adding their distance values for each neuron because these metrics operate on different scales. Summing their ranks is the simplest way (without any form of additional learning) that treat both metrics equally. We'll clarify this better in the revision.

> Can you provide better explanation in section 5.2, meaning, what are the implications of these results and why is this important to measure? At the moment it looks out of place

This is to provide another layer of interpretation to the ``extracted''' key comments, to see whether the models are also focusing on the right words when they have identified the right key comments.

%In Section 5.2, we want to identify salient words using causal mediation analysis. By performing neuron level interventions and analysing indirect effects, we rank words layer by layer. Summing these rankings across layers, we identify key words in critical tweets, as demonstrated in Figure 4. It confirms that our model focuses on relevant words, enhancing our understanding of its decision processes in rumour detection systems.


Reviewer 2

> It is not very clear how masking text or neurons is considered causal intervention. These are common operations used in non-causal context e.g. Masked Language Modeling and Dropout.

While they share similarities, the key difference is that we are *also* measuring the change in the outcome (pre- and post-mask), which allows us to measure causal impact. That is, even though the mechanism (i.e. masking) is the same, there is an additional step needed to get to measuring casuality.

%There seems to have factual misunderstanding of our work. Our methodology uses causal mediation analysis (CMA), distinct from non-causal techniques like Masked Language Modeling (MLM) and Dropout. We use masking not just at the input token or embedding level but also perform neuron interventions. This approach, which goes beyond the scope of MLM and Dropout, aims to analyse the causal impact of specific components on the model's output. While MLM focuses on language representation and Dropout on model generalisation, our interventions are designed to uncover the causal pathways within the neural network, particularly in the context of rumour detection. This allows us to investigate how different elements, including individual neurons, causally influence decision-making, offering insights into the model's inner workings.

> The authors explain the lack of samples with statistical significance tests. However, these tests do not show meaningful results at low sample sizes as well.

%JHL: don't know how we can argue this. It's a fair comment, since low sample size means the t-test results is less reliable (see https://stats.stackexchange.com/questions/37993/is-there-a-minimum-sample-size-required-for-the-t-test-to-be-valid).

To address this concern, we conducted the Mann-Whitney U test as an alternative to the t-test considering our small sample size data. The results, which are attached, consistently show p-values less than 0.05, indicating statistical significance.

| Model     | Pairs              | P-value     |
|-----------|--------------------|-------------|
| One-Tier  | CMA vs Random      | 0.00016     |
| One-Tier  | CMA vs Attention   | 0.00348     |
| One-Tier  | CMA vs Local       | 0.00138     |
| One-Tier  | CMA vs Gradient    | 0.02925     |
| Two-Tier  | CMA vs Random      | 0.00015     |
| Two-Tier  | CMA vs Attention   | 0.00040     |
| Two-Tier  | CMA vs Local       | 0.00055     |
| Two-Tier  | CMA vs Gradient    | 0.01040     |
| DUCK      | CMA vs Random      | 0.00016     |
| DUCK      | CMA vs Attention   | 0.00040     |
| DUCK      | CMA vs Local       | 0.00040     |
| DUCK      | CMA vs Gradient    | 0.00467     |


%We acknowledge the small sample size in our study, as noted in our limitation section. To address this, we conducted one-tailed paired t-tests, with reported p-statistic values and p-values. This approach is tailored to our directional hypothesis and helps mitigate the small sample size's impact by reducing inter-sample variability and enhancing the reliability of our conclusions.

> The performance of the approach should somehow be compared to past work in rumor explanations.
Yes, thank you for your suggestion; we have further included 3 more explainable fake news detection approaches as baselines to compare with causal based explanation approach with 3 different base models and 2 different fine-tune methods.

In dEFEND [1], the model generates attention scores for both source tweets and their comments. We adapted this method by focusing on the attention scores generated for comments. The comment receiving the highest attention score is selected as the "turnaround tweet" – the key tweet that provides the most explanatory power in the context of a rumour.

Although GCAN [2] does not explicitly identify the most explainable tweet in its original formulation, it does generate attention scores through its post and propagation attention mechanism. We adapted this by selecting tweets with the highest attention scores in this mechanism, assuming these to be the most relevant for explanation purposes.

StA-HiTPLAN [3] provides post-level explanations based on the attention scores of the last layer. We used these post-level explanations to match back to the human-identified decision points in our dataset, assuming that higher attention scores correlate with greater explanatory relevance.

Compared with existing explainable rumour detection approaches, we still can see that CMA based approaches have better align with the human decision points.



| Model           | Method        | PHEME F1 | PHEME TA Acc | T1516+PHEME F1 | T1516+PHEME TA Acc |
|-----------------|---------------|----------|--------------|----------------|--------------------|
| dEFEND [1]      | attention     | 0.62     | 0.20         | 0.66           | 0.22               |
| GCAN [2]        | attention     | 0.72     | 0.28         | 0.75           | 0.28               |
| StA-HiTPLAN [3] | attention     | 0.39     | 0.09         | 0.42           | 0.09               |
| One-Tier        | Causal        | 0.70     | 0.41         | 0.72           | 0.43               |
| Two-Tier        | Causal        | 0.73     | 0.54         | 0.75           | 0.61               |
| DUCK            | Causal        | 0.81     | 0.65         | 0.85           | 0.70               |


[1]Shu, K., Cui, L., Wang, S., Lee, D. and Liu, H., 2019, July. dEFEND: Explainable fake news detection. In Proceedings of the 25th ACM SIGKDD international conference on knowledge discovery & data mining (pp. 395-405).
[2]Lu, Y.J. and Li, C.T., 2020, July. GCAN: Graph-aware Co-Attention Networks for Explainable Fake News Detection on Social Media. In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics (pp. 505-514).
[3]Khoo, L.M.S., Chieu, H.L., Qian, Z. and Jiang, J., 2020, April. Interpretable rumor detection in microblogs by attending to user interactions. In Proceedings of the AAAI conference on artificial intelligence (Vol. 34, No. 05, pp. 8783-8790).


> I would suggest reframing the approach as non-causal work. There are too many causal assumptions that have to be relaxed for this work.

%JHL: i think let's not argue with the reviewer on this
Our work focuses on applying causal mediation analysis to rumour detection systems, not on creating a new system. The key of causal assumptions is to introduce counterfactuals, in our case masking out a tweet would mean its information is no longer accessible to the model, and any influence on the model outcome must have been derived from the absence of the tweet (thus constituting a 'counterfactual'). Our goal is to make these models more transparent, turning them from 'black box' to 'white box'. We use rumour detection systems to test different methods that can explain their decisions. This approach is crucial for our objective of exploring causal analysis in model decision-making.

Reviewer 3

> This paper only applies very simple causal theory to XAI, and the technical contribution is not strong. Nevertheless, the motivation is somewhat clear. Considering that this is a short paper, it might be ok. Still, I suggest the authors clearly state the main contributions of the paper (e.g., point by point).

Thank you for the suggestion. We will update the introduction to make the contribution state clearly point by point. This list will be added to the introduction.
* CMA-R is a novel paradigm for interpreting rumour detection systems model decisions by performing interventions in the input and network that aims to identify tweets and words causally implicated in the final prediction.
* CMA-R can highlight impactful words in salient tweets via neuron level interventions, providing a refined mechanism for interpreting rumour detection models.
* Our findings show that CMA-R aligns more closely with human judgments on a journalist-annotated rumour dataset.

> It seems that this paper is missing a section of related work. There have been a number of papers focusing on causal XAI. I think a reference to some of these papers might help you to better understand causal XAI (e.g., [1,2]).

We've already summarised the related works in the main narrative; the additional related works section in the appendix is to provide additional details for these studies. Thanks for the causal XAI suggestion; we will add them in the revision.

%It's essential to highlight that our causal inference-based approach is distinct from rationalisation. While rationalisation primarily selects text subsets as rationales for prediction, often addressing spurious correlations and degeneration, our method focuses on identifying and quantifying causal pathways in rumour detection. This goes beyond the typical objectives of rationalisation. Furthermore, rumour detection involves complex elements like propagation and user interaction, distinguishing it from simpler NLP tasks.

> At the beginning of the introduction, the authors state that "the use of attention as explanation is problematic". This statement will limit the scope of this paper. I know the method of this paper is beyond the scope of attention-based methods. There is another line of research ([3,4,5,6]) that does not use attention as an explanation, would it be better to discuss this line of research in this paper for a broader audience?


Thanks for the suggestion; we would include a discussion of this line of research (even though methodologically it doesn't produce a baseline for comparison, as rumour detection involves propagation structure information, and as a result rationalisation, which typically selects subsets of input texts to find explanations, is too complex to be adapted directly).
%JHL: the bracket part - is that right? Do they provide another baseline?
%JZ: I think the bracketed comment is essentially correct; I added some further information to support the note. 

> Although the current baselines are representative, have you considered incorporating some more advanced methods?

Yes, we've expanded our baseline comparisons to include three additional explainable rumour detection approaches. These are compared alongside our causal explanation approach, using three different base models and two fine-tuning strategies.

In dEFEND [1], the model generates attention scores for both source tweets and their comments. We adapted this method by focusing on the attention scores generated for comments. The comment receiving the highest attention score is selected as the "turnaround tweet" – the key tweet that provides the most explanatory power in the context of a rumour.

Although GCAN [2] does not explicitly identify the most explainable tweet in its original formulation, it does generate attention scores through its post and propagation attention mechanism. We adapted this by selecting tweets with the highest attention scores in this mechanism, assuming these to be the most relevant for explanation purposes.

StA-HiTPLAN [3] provides post-level explanations based on the attention scores of the last layer. We used these post-level explanations to match back to the human-identified decision points in our dataset, assuming that higher attention scores correlate with greater explanatory relevance.

Compared with existing explainable rumour detection approaches, we still can see that CMA based approaches have better align with the human decision points.



| Model           | Method        | PHEME F1 | PHEME TA Acc | T1516+PHEME F1 | T1516+PHEME TA Acc |
|-----------------|---------------|----------|--------------|----------------|--------------------|
| dEFEND [1]      | Attention     | 0.62     | 0.20         | 0.66           | 0.22               |
| GCAN [2]        | Attention     | 0.72     | 0.28         | 0.75           | 0.28               |
| StA-HiTPLAN [3] | Attention     | 0.39     | 0.09         | 0.42           | 0.09               |
| One-Tier        | Causal        | 0.70     | 0.41         | 0.72           | 0.43               |
| Two-Tier        | Causal        | 0.73     | 0.54         | 0.75           | 0.61               |
| DUCK            | Causal        | 0.81     | 0.65         | 0.85           | 0.70               |


[1]Shu, K., Cui, L., Wang, S., Lee, D. and Liu, H., 2019, July. dEFEND: Explainable fake news detection. In Proceedings of the 25th ACM SIGKDD international conference on knowledge discovery & data mining (pp. 395-405).
[2]Lu, Y.J. and Li, C.T., 2020, July. GCAN: Graph-aware Co-Attention Networks for Explainable Fake News Detection on Social Media. In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics (pp. 505-514).
[3]Khoo, L.M.S., Chieu, H.L., Qian, Z. and Jiang, J., 2020, April. Interpretable rumor detection in microblogs by attending to user interactions. In Proceedings of the AAAI conference on artificial intelligence (Vol. 34, No. 05, pp. 8783-8790).

> The code is not available, please release it in case of acceptance.
The source code has been pushed out on GitHub. Will release the link once accepted.

---------------------------------------------META--------------------------------------------------------------------------------------
> considering adding more detailed related work discussion, including the line of work on rationalizing neural predictions, which also look at the difference between predicted outcomes (check "Evaluating and Characterizing Human Rationales" by Carton et al., which has a discussion on possible issues when using the predicted scores directly).

Thanks for the suggestion; we would include a discussion of this line of research on rationalizing neural predictions.

> discussing the implication of causality and the extent to which the proposed method identifies direct effects (I agree with reviewer LhbN that the interpretation is challenging and can be affected by the interaction between the model and the masking strategy)

Thank you for your comments regarding the application of causality in our proposed method and its implications, particularly in relation to the identification of direct effects. We acknowledge the complexities involved in interpreting causal relationships within our model, especially considering the interactions between the model and the masking strategy.

We will include a more detailed discussion on the methods used to identify and interpret direct causal effects, ensuring that the nuances of causality in the context of our model are adequately addressed. The interaction can be controlled when we masking each input token and its corresponding neurons in the model for the direct effects calculation. 

> Minor: missing a verb at line 38, "CMA-R a significant departure from"
Will add the missing verb in our next version.
Thanks for the suggestion, we acknowledge are some minor revisions that need to be made (e.g. including a discussion of line of research on rationlising neural prediciton, a more detailed discussion on the methods used to identify and interpret direct causal effects and fixing the typo error) and we will address these issues once accepted.


Shorter version 
Thanks for the suggestion, we acknowledge are some minor revisions that need to be made (e.g. including a discussion of line of research on rationalising neural prediction, a more detailed discussion on the methods used to identify and interpret direct causal effects and fixing the typo error) and we will address these issues once accepted.

Related work for 


